Probabilistic Tracker Management Policies for Low-Cost and Scalable Rowhammer Mitigation

This paper focuses on mitigating DRAM Rowhammer attacks. In recent years, solutions like TRR have been deployed in DDR4 DRAM to track aggressor rows and then issue a mitigative action by refreshing neighboring victim rows. Unfortunately, such in-DRAM solutions are resource-constrained (only able to provision few tens of counters to track aggressor rows) and are prone to thrashing based attacks, that have been used to fool them. Secure alternatives for in-DRAM trackers require tens of thousands of counters. In this work, we demonstrate secure and scalable rowhammer mitigation using resource-constrained trackers. Our key idea is to manage such trackers with probabilistic management policies (PROTEAS). PROTEAS includes component policies like request-stream sampling and random evictions which enable thrash-resistance for resource-constrained trackers. We show that PROTEAS can secure small in-DRAM trackers (with 16 counters per DRAM bank) even when Rowhammer thresholds drop to 500 while incurring less than 3% slowdown. Moreover, we show that PROTEAS significantly outperforms a recent similar probabilistic proposal from Samsung (called DSAC) while achieving 11X - 19X the resilience against Rowhammer.

==> todo.txt <==
########## TODO ##########
## Related Work:
1. Evaluations?
2. Intro Changes: 
    -- Problem: Principled Trackers Consume Lot of Storage (not practical for in-DRAM mitigation).
    -- Problems with Storage Limited in-DRAM Defenses:
        -- Emphasize PARA is not in-DRAM?
        -- Emphasize Attacks on Storage Limited Trackers (Add in Transitive Attacks on PARA, Thashing on Baseline Tracker with RFM, Thrashing on DSAC).
    -- Get Thrash-Resistant Trackers with Sampling of Requests. (PROTEAS)
        -- Emphasize that other policies (Replacement, Mitigation) are less important when you are sampling (just like PARA).
        -- Use tracker for tracking not just sampled activations but also to insert mitigated rows to prevent transitive attacks.
    -- Benefits:
        -- Like PARA but in-DRAM. Not vulnerable to transitive attacks.
        -- Very low storage overhead & practical for in_DRAM implementation
        -- Scalable with RFM (unlike baseline trackers which are prone to thrashing)

------------------------

------------------------
####### FUTURE ##########
- What should be the right sampling/mitigation rate for us if PARA is 15% at TRH=500. 
